DDOTI: the deca-degree optical transient imager

DDOTI will be a wide-field robotic imager consisting of six 28-cm telescopes with prime focus CCDs mounted on a common equatorial mount. Each telescope will have a field of view of 12 square degrees, will have 2 arcsec pixels, and will reach a 10-sigma limiting magnitude in 60 seconds of r = 18.7 in dark time and r = 18.0 in bright time. The set of six will provide an instantaneous field of view of about 72 square degrees. DDOTI uses commercial components almost entirely. The first DDOTI will be installed at the Observatorio Astron\'omico Nacional in Sierra San Pedro Mart\'ir, Baja California, M\'exico in early 2017. The main science goals of DDOTI are the localization of the optical transients associated with GRBs detected by the GBM instrument on the Fermi satellite and with gravitational-wave transients. DDOTI will also be used for studies of AGN and YSO variability and to determine the occurrence of hot Jupiters. The principal advantage of DDOTI compared to other similar projects is cost: a single DDOTI installation costs only about US$500,000. This makes it possible to contemplate a global network of DDOTI installations. Such geographic diversity would give earlier access and a higher localization rate. We are actively exploring this option.

==> ddoti-limiting-magnitude.dat <==
1	21.23	20.55	21.98	21.30	22.96	22.27
3	20.02	19.35	20.78	20.11	21.76	21.08
10	18.67	18.02	19.45	18.79	20.45	19.77
17.3	18.03	17.40	18.84	18.18	19.84	19.17
30	17.36	16.76	18.20	17.56	19.23	18.56
54.8	16.56	16.03	17.47	16.87	18.54	17.89
100	15.65	15.23	16.68	16.14	17.83	17.21

